Resolving massive black hole binaries evolution via adaptive particle-splitting

The study of the interaction of a massive black hole binary with its gaseous environment is crucial in order to be able to predict merger rates and possible electromagnetic counterparts of gravitational wave signals. The evolution of the binary semi-major axis resulting from this interaction has been recently debated, and a clear consensus is still missing, also because of several numerical limitations, i.e. fixed orbit binaries or lack of resolution inside the cavity carved by the binary in its circumbinary disc. Using on-the-fly particle-splitting in the 3D meshless code gizmo, we achieve hyper-Lagrangian resolution, which allows us to properly resolve the dynamics inside the cavity, and in particular for the first time the discs that form around the two components of a live binary surrounded by a locally isothermal gaseous circumbinary disc. We show that the binary orbit decays with time for very cold and very warm discs and that the result of the interaction in the intermediate regime is strongly in uenced by the disc viscosity as this essentially regulates the fraction of mass contained in the discs around the binary components as well as the fraction that is accreted by the binary. We find the balance between these two quantities to determine whether the binary semi-major axis decreases with time.

==> report_cover_gizmobin.txt <==
Dear Editor,
    we thank the Referee for the useful suggestions, that we carefully addressed.

Despite thorough considerations, we are still convinced that the manuscript is well suited for ApJL. We therefore would like to re-submit our manuscript to ApJL instead of ApJ, for the reasons described below.

First, we believe we managed to address and incorporate in the manuscript all the Referee concerns and comments without significantly increasing the length of the paper, which is one of the limitations of letters compared to the standard journal.

Second, the more detailed comparison with previous works has strengthened significantly our results and we believe this to be a key point of a letter.

Finally, we notice that the novel (for this type of simulations) particle splitting technique adopted here enabled us to add consistency to the simulation by allowing, for the first time to our knowledge, the investigation of a self-consistent live binary with properly resolved minidisks. We believe this is an important step forward in the numerical modeling and physical understanding of the system, which is even more important when dealing with small torque balancing effects that might be spuriously affected by artificially keeping fixed the properties of the two massive black holes. In this sense, the newly added comparison with a fixed binary simulation provides an important validation test for all the results obtained by previous fixed binary orbit, 2D, grid codes simulations. 

For these reasons we believe that our work includes enough elements of novelty and a number of general results of significant importance for the large community working on this problem to deserve publication in ApJ letters.

With Kind Regards

the Authors





Finally, we note that we have addressed the referee concerns about the live binary orbit by essentially removing physics (and proper consistency) from our simulations, in order to be able to compare our results to previous fixed binary orbit, 2D, grid codes simulations. Given our current results, we are convinced that, if anything, future works using less physical setup (i.e. fixed binary orbit) should necessarily be asked to check the consistency against more realistic simulations, instead of the other way around.



==> report_reply_gizmobin.txt <==
We thank the referee for providing his/her comments on the manuscript. 
We believe we have addressed all his/her concerns in the paper and we reply to the comments below.


***The simulations utilize a live binary. Control runs with a fixed binary should be compared with the live binary to elucidate how the use of a live binary affects the results.

R: We ran a simulation using our fiducial parameters but fixing the binary orbit. We started the simulation after the first 1000 binary orbits, in order to avoid the initial transient, and then measured the gravitational and accretion torques. We find no significant changes in either the magnitude or the change in the two contributions compared to our live binary simulation.
Nonetheless, we find the mini-discs density to be slightly lower in the fixed binary orbit simulation.
We note however that fixing the binary orbit prevents to track the correct change in binary mass, position and velocity, which likely affects the surrounding mini-discs and circumbinary disc dynamics. 
This also results in a slightly different eccentricity of the cavity between live and fixed orbit binary simulations.

***Fig 2 shows accretion torque as more important than gravitational torque which differs from fixed orbit simulations. The authors should compare their live binary results with the fixed orbit control runs to see if that could make this difference and/or other differences.

R: We realised the figure might be misleading since it shows the cumulative change in angular momentum of the binary. If we compare the contribution due to the gravitational and accretion torque between 1000 and 4000 orbits we find the two contribution to lead to roughly the same change in binary angular momentum with gravitational torque becoming dominant at later times. 
We however compared the results with a fixed binary orbit simulation, finding essentially the same result.
We have added a zoomed in plot in Figure 2 that shows the gravitational and accretion contribution to the binary angular momentum change for a fixed orbit binary (dark green dashed and dotted lines).

***It is not clear if the accretion streams and minidisks are sufficiently well resolved in these simulations. Convergence studies are needed to determine what resolutions are required by GIZMO to adequately resolve this problem as indicated, for example, by convergence plots of the torques.

R: In the fiducial run presented in the paper, the mini-discs are resolved with an inter particle separation \Deltar ~ 0.015a, which is consistent with e.g. the mid-resolution run in Tiede et al. . This supports our claim that the mini-discs are properly resolved, at least as well as they are in previous 2D fixed binary orbit simulations.

We also ran a higher resolution simulation, increasing the refinement factor by another factor 2 (reaching a minimum mass of 1/64th the initial one in the disc) and starting from orbit 500 of our fiducial run, a choice meant to avoid the initial transient. In order not to spuriously affect the original refinement, we initially depleted the cavity from gas (the mass removed is negligible and the effect of the removal is washed out in less than one orbit, i.e. the time for the mini-discs to reform).
In the same inset of Figure 2 we have used to show the fixed binary orbit, we have also added the results from this higher resolution simulation (light green dotted and dashed lines), which show negligible variations, thus suggesting good numerical convergence at the achieved resolution. 


***Check whether the torques measured in the simulation over the entire domain match the angular momentum transfer rate into the cavity to confirm consistency and as a resolution check.

R: Since we have a live binary, we can directly check the conservation of angular momentum in the system, and this is already highlighted in Figure 2 by the very good match match between the solid black and red curves. These two are indeed computed from the snapshots of the simulation independently and show satisfactory conservation, i.e. the change in angular momentum of the live binary matches the sum of the change due to accretion and gravity. 
However we might be misinterpreting the referee's comment. If this is the case, we apologize and kindly ask the referee to clarify this point.

***The statement that minidisk density goes down for thinner disks should be checked as part of the resolution and convergence study. Other recent work (e.g. by Dittmann&Ryan, Tiede+) found minidisk density was roughly independent of H/R.

R: We checked our thin disc run (with H/R=0.03) and we confirm that the mini-discs density is lower than in the case with H/R=0.1. The reason why other studies find it to be independent of H/R is that they do not model alpha-discs like we do. In particular, modelling an alpha-disc means that the kinematic viscosity \nu is related to both \alpha and H/R, hence a change in H/R changes the viscosity that essentially regulates how much material is able to enter the cavity and accrete, i.e. the mini-discs density. The kinematic viscosity adopted by Tiede et al. and Dittmann & Ryan is constant and does not depend on H/R (they do not model alpha-discs), and this might explain why they do not find differences in the density of the mini-discs. Indeed, Tiede et al. infer the correspondent \alpha parameter values for their discs with different Mach numbers to be quite high. The thinner disc, with M=40, has a correspondent \alpha=1.6, which is beyond the upper limit commonly adopted for this value.
Tiede et al. compared the torques in constant-\nu simulations with constant-\alpha simulations finding no significant differences at low Mach numbers. However, Dittmann & Ryan (2022) showed in their Figure 7 that, while variations in the Mach number do not have an impact on the mini-discs density, a change in the kinematic viscosity leads to a significant change in mini-discs density. This result appears consistent with our findings. 
Furthermore, in our simulations the kinematic viscosity naturally varies with radius and binary mass as we are modelling a proper alpha-disc. 

***The authors use an initial condition for density of \Sigma ~ r^{-3/2} as in their previous work on disks. However, it's not clear this is a good initial condition for the current problem. It likely means that there is a, possibly long, startup transient that needs to complete before a quasi- steady state is achieved. The authors should demonstrate convergence in time of the change in binary specific angular momentum per unit accreted mass to demonstrate that they've achieved a quasi-steady configuration.

R: The referee is correct in saying that the initial surface density profile possibly leads to an initial transient from the initial condition to a quasi-steady state. However, to date there is no clear indication of which profile best describes a quasi-steady state circumbinary disc, and any choice can be subject of debate. 
For instance, some 2D simulations with fixed orbit binaries employed Gaussian initial profiles that can potentially reduce the initial transient.
Anyway, following the referee's suggestion we checked the evolution with time of the specific angular momentum per unit accreted mass, and showed that after a few hundread orbits this quantity becomes  constant with time, meaning that we have reached a quasi-steady state in our fiducial run. Furthermore our surface density profiles does not vary significantly after 2000 orbits, further confirming that the disc is in a quasi-stable state. We attach both plots: "binspecam_sp01_005.png" shows the specific angular momentum per unit accreted mass with time, while "sigmaprofile_sp01_005.png" shows the disc surface density profile.

***The authors should remove statements indicating that they are the first to resolve the inner circumbinary region.

R: We have specified that we used hyper-Lagrangian refinement to resolve the dynamics of the gas for the first time inside the *live* binary cavity using a 3D Lagrangian code. 

